The distance to CRL 618 through its radio expansion parallax

CRL 618 is a post-AGB star that has started to ionize its ejecta. Its central HII region has been observed over the last 40 years and has steadily increased in flux density at radio wavelengths. In this paper, we present data that we obtained with the Very Large Array in its highest frequency band (43 GHz) in 2011 and compare these with archival data in the same frequency band from 1998. By applying the so-called expansion-parallax method, we are able to estimate an expansion rate of 4.0$\pm$0.4 mas yr$^{-1}$ along the major axis of the nebula and derive a distance of 1.1$\pm$0.2 kpc. Within errors, this distance estimation is in good agreement with the value of ~900 pc derived from the expansion of the optical lobes.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
